PoC-Gym: Towards More Reliable LLM-Assisted Proof-of-Concept Exploit Generation

Recently Large Language Models (LLMs) have been used in security-related tasks, including generating proof-of-concept (PoC) exploits. Several LLM-assisted approaches have been proposed; they typically generate PoCs from vulnerability descriptions and use additional guidance. But, such approaches are often ineffective because the signals-such as printed markers, generated files, or runtime side effects-that they use for validation may not imply that the vulnerability is triggered. Research for more reliable PoC generation is in need but yet remains challenging. We propose PoC-Gym, a pipeline for LLM-based PoC generation for Java security vulnerabilities. PoC-Gym uses both static and dynamic information, e.g., CVE-tailored prompts, static traces, and coverage-based feedback, and iteratively generates PoC candidates. Each candidate goes through a series of validations: whether the execution is complete, manifests a success signal, and reaches the sink of the target trace. We evaluate PoC-Gym using 20 Java CVEs. Across 338 runs, 116 candidates pass PoC-Gym's runtime validation and 65 candidates pass post-hoc validation against the ground-truth vulnerable locations, covering 12 of the 20 CVEs. On the 14-CVE overlap with FaultLine, the strongest PoC-Gym configuration is post-hoc valid for 8 CVEs, while FaultLine reports success for 5 CVEs under its original evaluation criterion. But, given the complexity of PoC generation, PoC-Gym also generates many runtime-valid but post-hoc-invalid PoCs. To better understand how to achieve more reliable PoC generation, we present an in-depth analysis of such PoCs and identify common sources of failures. We believe that our work provides insights for future research.

==> figures/csv_files/claude_run_stats.csv <==
project,plaintimes,plainiterations,plaincost,multitracecount,multitimes,multiiterations,multicost
antisamy (v.1.5.3),1765.00,10.00,\$4.91,5,1933.20,8.20,\$8.31
antisamy (v.1.6.6.1),2301.00,10.00,\$5.51,5,3120.60,9.60,\$10.46
cron-utils,1030.00,8.00,\$2.22,5,596.40,4.40,\$1.24
DSpace,2832.00,10.00,\$4.67,5,2316.40,10.00,\$3.63
git-client-plugin,1948.00,10.00,\$4.58,5,1722.20,10.00,\$4.22
hutool,67.00,1.00,\$0.16,5,305.20,3.20,\$0.74
incubator-dubbo,1242.00,4.00,\$0.82,4,2827.50,9.50,\$1.81
jeecgboot,273.00,1.00,\$0.48,5,1538.20,8.20,\$4.40
jolokia,346.00,2.00,\$0.93,5,836.00,6.80,\$2.17
jspwiki,676.00,3.00,\$1.49,4,1991.25,10.00,\$4.29
plexus-archiver,322.00,3.00,\$0.86,5,1608.60,10.00,\$4.15
plexus-utils,116.00,1.00,\$0.28,5,608.20,7.00,\$1.48
rocketmq,1271.00,6.00,\$2.61,5,1717.20,9.00,\$2.57
spark,1311.00,10.00,\$2.40,5,806.80,9.00,\$1.80
spring-module-core,342.00,2.00,\$0.85,3,1460.67,10.00,\$3.52
sqlite-jdbc,1740.00,10.00,\$2.91,5,692.80,4.60,\$1.34
uima-uimaj,229.00,1.00,\$0.31,5,1533.60,7.60,\$2.18
workflow-multibranch-plugin,489.00,4.00,\$0.95,5,1436.60,10.00,\$3.03
xstream,1904.00,8.00,\$5.50,5,1621.40,9.20,\$4.63
yamcs,371.00,2.00,\$0.92,2,1453.00,10.00,\$3.45


==> figures/csv_files/cwe_success_claude.csv <==
cweid,cwename,pocgymplain,pocgymmulti,postplain,postmulti
CWE-022,Path Traversal,5,3,2,3
CWE-078,OS Command Injection,3,2,2,2
CWE-079,Cross Site Scripting,3,3,2,1
CWE-089,SQL Injection,2,1,0,1
CWE-094,Code Injection,4,4,2,2
,\multicolumn{1}{r}{\textbf{TOTAL}},17,13,8,9


==> figures/csv_files/cwe_success_gpt5.csv <==
cweid,cwename,pocgymplain,pocgymmulti,postplain,postmulti
CWE-022,Path Traversal,5,4,3,2
CWE-078,OS Command Injection,4,1,2,1
CWE-079,Cross Site Scripting,2,2,1,1
CWE-089,SQL Injection,2,2,0,1
CWE-094,Code Injection,4,4,3,3
,\multicolumn{1}{r}{\textbf{TOTAL}},17,13,9,8


==> figures/csv_files/cwe_success_oss.csv <==
cweid,cwename,pocgymplain,pocgymmulti,postplain,postmulti
CWE-022,Path Traversal,5,2,2,1
CWE-078,OS Command Injection,4,1,2,1
CWE-079,Cross Site Scripting,3,0,0,0
CWE-089,SQL Injection,2,1,0,1
CWE-094,Code Injection,4,1,1,1
,\multicolumn{1}{r}{\textbf{TOTAL}},18,5,5,4


==> figures/csv_files/project_metadata.csv <==
CWE-ID,CVE-ID,Organization,Project,Vulnerable Version,SLOC,FaultLine
CWE-079,CVE-2016-10006,nahsra,antisamy,1.5.3,4.02K,\cmark
CWE-079,CVE-2022-29577,nahsra,antisamy,1.6.6.1,5.14K,\cmark
CWE-094,CVE-2021-41269,jmrozanec,cron-utils,9.1.5,13.09K,\cmark
CWE-079,CVE-2022-31192,DSpace,DSpace,5.10,237.50K,\xmark
CWE-078,CVE-2019-10392,jenkinsci,git-client-plugin,2.8.4,16.39K,\cmark
CWE-022,CVE-2018-17297,dromara,hutool,4.1.11,62.00K,\cmark
CWE-094,CVE-2021-30181,apache,incubator-dubbo,2.6.8,100.74K,\xmark
CWE-089,CVE-2022-45206,jeecgboot,jeecgboot,3.4.3,41.93K,\xmark
CWE-079,CVE-2018-1000129,rhuss,jolokia,1.4.0,29.99K,\cmark
CWE-079,CVE-2019-10077,apache,jspwiki,2.11.0.M3,59.22K,\cmark
CWE-022,CVE-2018-1002200,codehaus-plexus,plexus-archiver,3.5,13.04K,\cmark
CWE-078,CVE-2017-1000487,codehaus-plexus,plexus-utils,3.0.15,23.25K,\cmark
CWE-094,CVE-2023-33246,apache,rocketmq,5.1.0,196.42K,\cmark
CWE-022,CVE-2016-9177,perwendel,spark,2.5.1,9.77K,\cmark
CWE-089,CVE-2022-4963,folio-org,spring-module-core,2.0.0,1.58K,\xmark
CWE-094,CVE-2023-32697,xerial,sqlite-jdbc,3.41.2.1,17.71K,\cmark
CWE-022,CVE-2022-32287,apache,uima-uimaj,3.3.0,226.36K,\cmark
CWE-078,CVE-2022-25175,jenkinsci,workflow-multibranch-plugin,706.vd43c65dec013,3.41K,\xmark
CWE-078,CVE-2021-21345,x-stream,xstream,1.4.15,52.54K,\cmark
CWE-022,CVE-2023-45277,yamcs,yamcs,5.8.6,173.12K,\xmark


==> figures/csv_files/project_outcomes_claude.csv <==
project,faultline,pocgymplain,pocgymmulti,postplain,postmulti
antisamy (v.1.5.3),\cmark,Non-Zero Exit,Success,\pocgym fail,Success
antisamy (v.1.6.6.1),\cmark,Success,Success,Success,No-Hit
cron-utils,\cmark,Success,Success,Success,Success
DSpace,\xmark,Non-Zero Exit,Non-Zero Exit,\pocgym fail,\pocgym fail
git-client-plugin,\cmark,Non-Zero Exit,Non-Zero Exit,\pocgym fail,\pocgym fail
hutool,\cmark,Success,Success,Success,Success
incubator-dubbo,\xmark,Success,Success,Success,No-Hit
jeecgboot,\xmark,Success,Success,No-Hit,Success
jolokia,\cmark,Success,Success,Success,No-Hit
jspwiki,\cmark,Success,Non-Zero Exit,No-Hit,\pocgym fail
plexus-archiver,\cmark,Success,Non-Zero Exit,No-Hit,\pocgym fail
plexus-utils,\cmark,Success,Success,Success,Success
rocketmq,\cmark,Success,Success,No-Hit,No-Hit
spark,\cmark,Success,Success,Success,Success
spring-module-core,\xmark,Success,Non-Zero Exit,No-Hit,\pocgym fail
sqlite-jdbc,\cmark,Success,Success,No-Hit,Success
uima-uimaj,\cmark,Success,Success,No-Hit,Success
workflow-multibranch-plugin,\xmark,Success,Non-Zero Exit,No-Hit,\pocgym fail
xstream,\cmark,Success,Success,Success,Success
yamcs,\xmark,Success,Non-Zero Exit,No-Hit,\pocgym fail
Total Success (Faultline Tested),,17 (12),13 (11),8 (7),9 (8)


==> figures/csv_files/project_outcomes_gpt5.csv <==
project,faultline,pocgymplain,pocgymmulti,postplain,postmulti
antisamy (v.1.5.3),\cmark,Success,Success,No-Hit,Success
antisamy (v.1.6.6.1),\cmark,Non-Zero Exit,Non-Zero Exit,\pocgym fail,\pocgym fail
cron-utils,\cmark,Success,Success,Success,Success
DSpace,\xmark,Non-Zero Exit,Non-Zero Exit,\pocgym fail,\pocgym fail
git-client-plugin,\cmark,Success,Non-Zero Exit,No-Hit,\pocgym fail
hutool,\cmark,Success,Success,Success,Success
incubator-dubbo,\xmark,Success,Success,Success,Success
jeecgboot,\xmark,Success,Success,No-Hit,Success
jolokia,\cmark,Success,Success,Success,No-Hit
jspwiki,\cmark,Non-Zero Exit,Non-Zero Exit,\pocgym fail,\pocgym fail
plexus-archiver,\cmark,Success,Non-Zero Exit,No-Hit,\pocgym fail
plexus-utils,\cmark,Success,Success,Success,Success
rocketmq,\cmark,Success,Success,No-Hit,No-Hit
spark,\cmark,Success,Success,Success,Success
spring-module-core,\xmark,Success,Success,No-Hit,No-Hit
sqlite-jdbc,\cmark,Success,Success,Success,Success
uima-uimaj,\cmark,Success,Success,Success,No-Hit
workflow-multibranch-plugin,\xmark,Success,Non-Zero Exit,No-Hit,\pocgym fail
xstream,\cmark,Success,Non-Zero Exit,Success,\pocgym fail
yamcs,\xmark,Success,Success,No-Hit,No-Hit
Total Success (Faultline Tested),,17 (12),13 (9),9 (8),8 (6)


==> figures/csv_files/project_outcomes_oss.csv <==
project,faultline,pocgymplain,pocgymmulti,postplain,postmulti
antisamy (v.1.5.3),\cmark,Success,Non-Zero Exit,No-Hit,\pocgym fail
antisamy (v.1.6.6.1),\cmark,Success,Non-Zero Exit,No-Hit,\pocgym fail
cron-utils,\cmark,Success,Non-Zero Exit,No-Hit,\pocgym fail
DSpace,\xmark,Non-Zero Exit,Non-Zero Exit,\pocgym fail,\pocgym fail
git-client-plugin,\cmark,Success,Non-Zero Exit,No-Hit,\pocgym fail
hutool,\cmark,Success,Success,Success,Success
incubator-dubbo,\xmark,Success,Non-Zero Exit,No-Hit,\pocgym fail
jeecgboot,\xmark,Success,Success,No-Hit,Success
jolokia,\cmark,Success,Non-Zero Exit,No-Hit,\pocgym fail
jspwiki,\cmark,Non-Zero Exit,Non-Zero Exit,\pocgym fail,\pocgym fail
plexus-archiver,\cmark,Success,Non-Zero Exit,No-Hit,\pocgym fail
plexus-utils,\cmark,Success,Success,Success,Success
rocketmq,\cmark,Success,Non-Zero Exit,No-Hit,\pocgym fail
spark,\cmark,Success,Non-Zero Exit,Success,\pocgym fail
spring-module-core,\xmark,Success,Non-Zero Exit,No-Hit,\pocgym fail
sqlite-jdbc,\cmark,Success,Success,Success,Success
uima-uimaj,\cmark,Success,Success,No-Hit,No-Hit
workflow-multibranch-plugin,\xmark,Success,Non-Zero Exit,No-Hit,\pocgym fail
xstream,\cmark,Success,Non-Zero Exit,Success,\pocgym fail
yamcs,\xmark,Success,Non-Zero Exit,No-Hit,\pocgym fail
Total Success (Faultline Tested),,18 (13),5 (4),5 (5),4 (3)

